The Stamp Folding Problem From a Mountain-Valley Perspective

A strip of square stamps can be folded in many ways such that all of the stamps are stacked in a single pile in the folded state. The stamp folding problem asks for the number of such foldings and has previously been studied extensively. We consider this problem with the additional restriction of fixing the mountain-valley assignment of each crease in the stamp pattern. We provide a closed form for counting the number of legal foldings on specific patterns of mountain-valley assignments, including a surprising appearance of the Catalan numbers. We describe results on upper and lower bounds for the number of ways to fold a given mountain-valley assignment on the strip of stamps, provide experimental evidence suggesting more general results, and include conjectures and open problems.

==> scatter_one.dat <==
n ways
4 3
5 4
6 7
7 11
8 20
9 36
10 53
11 102
12 188
13 334
14 562
15 1109
16 1854
17 4040
18 6530
19 13117
20 22679
21 49850
22 82380

==> scatter_two.dat <==
n ways
23 164718
24 292582
25 632509
26 1101833
27 2172523
28 3941785
29 8817400
30 15848953
31 30600524
32 55931385
33 120429438
34 205411090
35 421709409
36 791067475
37 1451828112
38 2281857375
